A minimal stabilization procedure for Isogeometric methods on trimmed geometries

Trimming is a common operation in CAD, and, in its simplest formulation, consists in removing superfluous parts from a geometric entity described via splines (a spline patch). After trimming the geometric description of the patch remains unchanged, but the underlying mesh is unfitted with the physical object. We discuss the main problems arising when solving elliptic PDEs on a trimmed domain. First we prove that, even when Dirichlet boundary conditions are weakly enforced using Nitsche's method, the resulting method suffers lack of stability. Then, we develop novel stabilization techniques based on a modification of the variational formulation, which allow us to recover well-posedness and guarantee accuracy. Optimal a priori error estimates are proven, and numerical examples confirming the theoretical results are provided.

==> cond_numb_pc_ring_comparison.txt <==
0.50000000000000000000	 1149.75877761145579825097	 1149.75877761145579825097
0.25000000000000000000	 301.84085085710268003822	 454.01628373675583816294
0.12500000000000000000	 260.10478329211133541321	 1335.01674948159620726074
0.06250000000000000000	 541.90816229786003077606	 912.00064701681856149662
0.03125000000000000000	 939.81074201059709594119	 1092.47842719288405533007
0.01562500000000000000	 1375.23942313451266272750	 1585.52615551459302878357
0.00781250000000000000	 2821.70967950308931904146	 4505.62876422736735548824


==> cond_numb_ringhole.txt <==
0.50000000000000000000	 137930.77380264399107545614	 1149.75877761145579825097
0.25000000000000000000	 1085193538975.13208007812500000000	 301.84085085710268003822
0.12500000000000000000	 19835599463402211213943108534272.00000000000000000000	 260.10478329211133541321
0.06250000000000000000	 18295407568367430066252021760.00000000000000000000	 541.90816229786003077606
0.03125000000000000000	 9773013369715215598354432.00000000000000000000	 939.81074201059709594119
0.01562500000000000000	 3523396586926061387776.00000000000000000000	 1375.23942313451266272750
0.00781250000000000000	 10182281973928769179615232.00000000000000000000	 2821.70967950308931904146


==> cond_numb_vs_eps_p=3_m=5.txt <==
0.50000000000000000000	 601.46154143404407932394	 75.63335864628054139303
0.25000000000000000000	 5521.05902444959519925760	 77.79282369394641705185
0.12500000000000000000	 54620.15777652221731841564	 77.81385983448210197366
0.06250000000000000000	 545603.58570431638509035110	 77.81407016402194187776
0.03125000000000000000	 5455483.02103167120367288589	 77.81407226815625222116
0.01562500000000000000	 54554928.05242102593183517456	 77.81407228928264885326
0.00781250000000000000	 539196061.56179070472717285156	 77.81407228933933595272


==> cond_numb_vs_eta_rotating_square.txt <==
0.00360000000000000207   44066.71185293480084510520  37.93171684306303603762
0.00359999999999999947   44066.71185293507733149454  37.93171684306314261903
0.00354865694333698261   45383.77843792520434362814  38.14910979829355142101
0.00354865694333697957   45383.77843792552448576316  38.14910979829365800242
0.00339437400060122688   49914.29796467300911899656  38.63854647957449373052
0.00339437400060122298   49914.27559244650183245540  38.63854647957435872740
0.00313638678686997121   60018.85554839833639562130  39.11186934911737722587
0.00313638678686996904   60018.84335344234568765387  39.11186933442498769864
0.00277341103583308773   83166.41982358114910311997  39.31748466034250810708
0.00277341103583308773   83166.41982358011591713876  39.31748445982415773869
0.00230362691804769865   149604.08855477749602869153     39.06571023735391889886
0.00230362691804769691   149604.08855477458564564586     39.06571023735398995314
0.00021662432837541229   4190832675.07196712493896484375     509.67236392243466980290
0.00021662432837541191   4190832675.07224655151367187500     509.67236392255699684029
0.00015656582404834915   14405853062.52499389648437500000    475.76552371498252114179
0.00012283073323954456   37040683163.88332366943359375000    441.88952272619286532063
0.00012283073323954456   37040683163.88367462158203125000    441.88952272700720413923
0.00011852635504964802   24604786431.74204635620117187500    406.99548543123466970428
0.00011852635504964795   24604786431.67944717407226562500    406.99548543123853505676
0.00006848716726506787   296866979714.84735107421875000000   828.97593258764402435190
0.00006848716726506280   296866979714.91931152343750000000   828.97593258636572954856
0.00003721815289421040   977010680145.37426757812500000000   546.55361259543064988975
0.00003721815289420899   977010680145.54577636718750000000   546.55361279656563056051
0.00002848998438997579   11539117801221.62500000000000000000     302.56728904843328109564
0.00002848998438997458   11539117801224.36523437500000000000     302.56728048256235297231
0.00002816310893215679   9697066206840.33789062500000000000  4651.02750863952587678796
0.00002816310893215609   9697066206841.30468750000000000000  4651.02750866159112774767
0.00002655302865173214   12950342927893.97265625000000000000     2595.90820200755251789815
0.00002655302865173090   12950342927896.15820312500000000000     2595.90820203187513470766
0.00002114661819963667   63760280725469.10156250000000000000     39765.65061891254299553111
0.00002114661819963635   63760280725442.21093750000000000000     39765.65061896527913631871
0.00001547885414411510   92572034433892.78125000000000000000     57417.68015462051698705181
0.00001547885414411477   92572034433878.51562500000000000000     57417.68015481057227589190
0.00000870059621365280   1361142089920159.50000000000000000000   169.16217087967697807471
0.00000870059621365242   1361142089921731.50000000000000000000   169.16217087966856524872
0.00000682826367495506   3104511861361650.00000000000000000000   1624.24911312756398729107
0.00000682826367495506   3104511861361820.00000000000000000000   1624.24911312670747065567
0.00000364285236782867   47415547858095952.00000000000000000000  514.92006816546108893817
0.00000364285236782847   47415547858101400.00000000000000000000  514.92006816612956754398
0.00000245992740563071   55566358203868960.00000000000000000000  325.54548209742796416322
0.00000245992740563052   55566358203885192.00000000000000000000  325.54548209117632495690
0.00000125831584737756   1946772513076731904.00000000000000000000    2096162.50377660989761352539
0.00000125831584737746   1946772513076350720.00000000000000000000    2096162.50339399999938905239
0.00000115523842324573   1179015975522616064.00000000000000000000    526.94051933367336459924
0.00000115523842324567   1179015975522948096.00000000000000000000    526.94051931598175997351
0.00000078668580422797   20830216156885471232.00000000000000000000   197.03497253453639359577
0.00000078668580422795   20830216156892622848.00000000000000000000   197.03497253454571591647
0.00000025743380019724   1295097193331954024448.00000000000000000000     12824.02073114366430672817
0.00000025743380019723   1295097193332146962432.00000000000000000000     12824.02073108948934532236
0.00000022079835457353   2964334996524082135040.00000000000000000000     978.08831806276930365129
0.00000022079835457351   2964334996524522012672.00000000000000000000     978.08831806282637444383



==> cond_numb_vs_theta_eps0,001.txt <==
0.50000000000000000000   413.16987334650497132316    102.94938184712054862757
0.25000000000000000000   1256.03608450817182529136   86.41688104419404226064
0.12500000000000000000   1087.95186152108203714306   72.00904282980189918817
0.06250000000000000000   823.03069016470772112370    69.13562798632572992119
0.03125000000000000000   601.46154143404407932394    75.63335864628054139303
0.01562500000000000000   1675.39841342083173003630   275.30495293957636704363
0.00781250000000000000   4335.51389304433268989669   1100.49812369377332288423



==> cond_numb_vs_theta_eps1e-11.txt <==
0.50000000000000000000	 439.50620557372019447939	 99.22242853075474044999
0.25000000000000000000	 12095892.10874602012336254120	 86.81866718933045490303
0.12500000000000000000	 10130856.88674682378768920898	 72.53140582343625908379
0.06250000000000000000	 7458523.95552409999072551727	 70.11303129662363176067
0.03125000000000000000	 5455483.02103167120367288589	 77.81407226815625222116
0.01562500000000000000	 14973532.88115132041275501251	 276.46229647161402454003
0.00781250000000000000	 38015840.81369019299745559692	 1855.05648176735667220782


==> errNitsche_Lshaped_parametric_01.txt <==
0.50000000000000000000	 0.37353338656882822955	 1.74157128639976610529	 0.47024262604070632410	 1.07181546911798353250
0.25000000000000000000	 0.35297019069275270553	 0.29727386533287869508	 0.31110266238833078623	 0.23601869927301985519
0.12500000000000000000	 0.15360826755397258281	 0.25003058421139134904	 0.17323891463502869015	 0.24195456755947106209
0.06250000000000000000	 0.14748761799834819719	 0.10963344701366858902	 0.14633285536299675544	 0.13704090649257935630
0.03125000000000000000	 0.06092267599665299876	 0.10262917835075531514	 0.07063161651888054393	 0.10595552845978099821
0.01562500000000000000	 0.05848902594650908643	 0.04360928995003344327	 0.05784160894553320303	 0.05564724769690163747
0.00781250000000000000	 0.02417892314827302380	 0.04071803461793321172	 0.02803932880848446219	 0.04203616414904980808


==> errNitsche_ring_horiz_cut_mod_parametric_1.txt <==
0.50000000000000000000	 0.04295625147625051904	 0.00743630048914146937	 0.00379548111665068289	 0.00260910594001117612
0.25000000000000000000	 0.00894474707087982053	 0.00210951936615491305	 0.00167842717990723724	 0.00160551431661474652
0.12500000000000000000	 0.00234031471186267430	 0.00116414281697480178	 0.00113252415248216881	 0.00110868417468768356
0.06250000000000000000	 0.00097469088304525710	 0.00081556555204389874	 0.00079701342077724893	 0.00077932435338489293
0.03125000000000000000	 0.00060441570066164108	 0.00057539503129886219	 0.00056202786171663033	 0.00054936186622274170
0.01562500000000000000	 0.00041877066836049353	 0.00040637652272203098	 0.00039683069191909649	 0.00038783376192970902
0.00781250000000000000	 0.00029518739165653547	 0.00028716872067068353	 0.00028039056445906303	 0.00027401729338915893


==> errNitsche_ring_horiz_cut_mod_physical_1.txt <==
0.50000000000000000000	 0.04299658982927412332	 0.00698543236061351536	 0.00288444287340737385	 0.00057600656817140543
0.25000000000000000000	 0.00874925959866088010	 0.00131807888000221680	 0.00044549437865472021	 0.00012176681293180752
0.12500000000000000000	 0.00199226252184723498	 0.00013279515683483299	 0.00001377765084739925	 0.00000255700638778152
0.06250000000000000000	 0.00048660510631896934	 0.00001561633618551374	 0.00000066511896573068	 0.00000005239846664509
0.03125000000000000000	 0.00012086405101398115	 0.00000192454700633085	 0.00000003905467309965	 0.00000000144328215310
0.01562500000000000000	 0.00003015389206296563	 0.00000023976516708573	 0.00000000240777428662	 0.00000000004815749697
0.00781250000000000000	 0.00000753289067682630	 0.00000002994769266127	 0.00000000015020058676	 0.00000000002830416088


==> errNitsche_ringhole_parametric_0.1.txt <==
0.50000000000000000000	 2.16617021039811019634	 2.33282381041596309501	 3.00822255719988440603	 6.79309432601682061659
0.25000000000000000000	 1.37228818489471438014	 1.92017305686583039659	 0.45726566186922901203	 0.32518080999015736010
0.12500000000000000000	 0.79344452002347765074	 0.05311266145799868610	 0.02470135158230186978	 0.02287562988935167713
0.06250000000000000000	 0.08873010582907543686	 0.00562652813960520110	 0.00049444734253994266	 0.00010995588207909089
0.03125000000000000000	 0.04388185042278007486	 0.00038027249482835117	 0.00002352743389596081	 0.00000153780466938621
0.01562500000000000000	 0.00338072499468675776	 0.00004430557804974497	 0.00000139929267847928	 0.00000004496291008452
0.00781250000000000000	 0.00065733713301431931	 0.00000547784776788721	 0.00000008810214979338	 0.00000000135679236967


==> errNitsche_ringhole_physical_0.1.txt <==
0.500000000000000          2.166370502079888                2.333229108559403          3.008241920146555                 6.796160770983642
0.250000000000000          1.315576470934783                1.935229230938754          0.458552244190718                  0.324967588442491
0.125000000000000          0.787326062604823                 0.053113863737701         0.024696290246242                  0.022876368767703
0.062500000000000          0.088877612293190                0.005633347088878          4.951270872983303e-04          7.212246409799879e-05
0.031250000000000         0.043872377326752                3.802187338501259e-04      2.360428918291256e-05        1.551815328500348e-06
0.015625000000000         0.003419877960297              4.430479528573753e-05       1.407649469609399e-06         4.593042655424157e-08
0.007812500000000         6.571071158991827e-04       5.477879988224060e-06        8.823489377202327e-08         2.954361917662983e-08

==> lambda_nostab.txt <==
0.01000000000000000021	 4.98289440568485186844
0.00010000000000000000	 38.74203914799722525686
0.00000100000000000000	 378.80007178184519034403
0.00000001000000000000	 3779.69674596044069403433
0.00000000010000000000	 37788.74698105885181576014
0.00000000000100000000	 377871.96620596910361200571
0.00000000000001000000	 3793848.37404548004269599915


==> lambda_stab.txt <==
0.01000000000000000021	 4.60920474642887256778
0.00010000000000000000	 3.58688779831442383639
0.00000100000000000000	 3.58343320021495692629
0.00000001000000000000	 3.58339986294304413406
0.00000000010000000000	 3.58339952968937724975
0.00000000000100000000	 3.58339952635686742610
0.00000000000001000000	 3.58339952632355229767

